Deep Model Predictive Variable Impedance Control

The capability to adapt compliance by varying muscle stiffness is crucial for dexterous manipulation skills in humans. Incorporating compliance in robot motor control is crucial to performing real-world force interaction tasks with human-level dexterity. This work presents a Deep Model Predictive Variable Impedance Controller for compliant robotic manipulation which combines Variable Impedance Control with Model Predictive Control (MPC). A generalized Cartesian impedance model of a robot manipulator is learned using an exploration strategy maximizing the information gain. This model is used within an MPC framework to adapt the impedance parameters of a low-level variable impedance controller to achieve the desired compliance behavior for different manipulation tasks without any retraining or finetuning. The deep Model Predictive Variable Impedance Control approach is evaluated using a Franka Emika Panda robotic manipulator operating on different manipulation tasks in simulations and real experiments. The proposed approach was compared with model-free and model-based reinforcement approaches in variable impedance control for transferability between tasks and performance.

==> figures/InkScape_Files/framework.pdf_tex <==
%% Creator: Inkscape 1.1.2 (08b2f3d93c, 2022-04-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'framework.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{733.81267301bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36141038)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{framework.pdf}}%
    \put(0.17248715,0.3036239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$K$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{framework.pdf}}%
    \put(0.48919564,0.31243878){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Robot Inverse\end{tabular}}}}%
    \put(0.50575416,0.29285015){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Dynamics\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{framework.pdf}}%
    \put(0.72889631,0.31243878){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Robot with\end{tabular}}}}%
    \put(0.72193315,0.29285015){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Environment\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{framework.pdf}}%
    \put(0.8733166,0.23800196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Forward\end{tabular}}}}%
    \put(0.86373653,0.21841332){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Kinematics\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{framework.pdf}}%
    \put(0.31243018,0.24485798){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$D$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{framework.pdf}}%
    \put(0.03285688,0.09990206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Task\end{tabular}}}}%
    \put(0.01804297,0.08031342){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}objective\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{framework.pdf}}%
    \put(0.55494001,0.09108717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$K$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{framework.pdf}}%
    \put(0.20043922,0.09010774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\ac{mpic}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{framework.pdf}}%
    \put(0.90089373,0.33202742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f_{ext}$\end{tabular}}}}%
    \put(0.90087843,0.29872674){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q, \dot{q}$\end{tabular}}}}%
    \put(0.73145201,0.25661116){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\dot{x}$\end{tabular}}}}%
    \put(0.73146732,0.22526934){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.05582762,0.31537708){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x^{r}$\end{tabular}}}}%
    \put(0.72967679,0.0215475){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x^{r}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{framework.pdf}}%
    \put(0.54490083,0.11263467){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}N\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{framework.pdf}}%
    \put(0.38670728,0.0920666){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_{t+1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{framework.pdf}}%
    \put(0.71905607,0.10186092){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_{t}$\end{tabular}}}}%
    \put(0.72014264,0.08716944){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$u_{t}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{framework.pdf}}%
    \put(0.46373041,0.0215475){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\acf{penn}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{framework.pdf}}%
    \put(0.3394009,0.30558276){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$M^{-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{framework.pdf}}%
    \put(0.72967679,0.1841332){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$K$\end{tabular}}}}%
    \put(0.24214289,0.3390459){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}---\end{tabular}}}}%
    \put(0.24407077,0.27454107){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}---\end{tabular}}}}%
    \put(0.08564041,0.27525974){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}---\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/cartesian_ic_model.pdf_tex <==
%% Creator: Inkscape 1.1.2 (08b2f3d93c, 2022-04-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cartesian_ic_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{326.0616434bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32993351)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cartesian_ic_model.pdf}}%
    \put(0.3697881,0.22165476){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}N\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cartesian_ic_model.pdf}}%
    \put(0.04148698,0.2143307){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f_{t}$\end{tabular}}}}%
    \put(0.04151736,0.16084701){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_{t}^{r}$\end{tabular}}}}%
    \put(0.04220066,0.10992625){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$K_{t}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cartesian_ic_model.pdf}}%
    \put(0.80313722,0.18698263){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_{t+1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{cartesian_ic_model.pdf}}%
    \put(0.17768228,0.00642288){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\acf{penn}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{cartesian_ic_model.pdf}}%
    \put(0.04194556,0.26640686){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_{t}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

